From a quantum world to our classical Universe

Modern cosmological theories invoke the idea that all structure in the Universe originates from quantum fluctuations. Understanding the quantum-to-classical transition for these fluctuations is of central importance not only for the foundations of quantum theory, but also for observational astronomy. In my contribution, I review the essential features of this transition, emphasizing in particular the role of Alexei Starobinsky.

==> scaleDat.txt <==
1.0	0.014762326542663125
0.5	0.008299778515203738
0.3333333333333333	0.004910414547315454
0.25	0.003261916747130929
0.2	0.002353194669485904
0.16666666666666666	0.0017965647302300787
0.14285714285714285	0.0014282077835470507
0.125	0.0011700694482505174
0.1111111111111111	0.0009810870961831353
0.1	0.0008379050445369997
0.09090909090909091	0.0007263897667871017
0.08333333333333333	0.0006375495570807956
0.07692307692307693	0.0005654237405804124
0.07142857142857142	0.0005059228693999268
0.06666666666666667	0.0004561584856337769
0.0625	0.0004140388988447774
0.058823529411764705	0.00037801631295950917
0.05555555555555555	0.00034692354337881976
0.05263157894736842	0.00031986562458635964
0.05	0.00029614607952900443
0.047619047619047616	0.00027521566911384895
0.045454545454545456	0.0002566360719512245
0.043478260869565216	0.00024005369342410554
0.041666666666666664	0.00022518048000299068
0.04	0.00021177966312913807
0.038461538461538464	0.00019965502726930934
0.037037037037037035	0.00018864273405782843
0.03571428571428571	0.00017860502509018964
0.034482758620689655	0.0001694253224100578
0.03333333333333333	0.00016100438063924372
0.03225806451612903	0.00015325723867633237
0.03125	0.00014611078523197042
0.030303030303030304	0.00013950179988678698
0.029411764705882353	0.000133375365642821
0.02857142857142857	0.00012768357399677978
0.027777777777777776	0.00012238446206224148
0.02702702702702703	0.00011744113505426381
0.02631578947368421	0.00011282103781574013
0.02564102564102564	0.00010849534692422334
0.025	0.00010443846092397269
0.024390243902439025	0.00010062757085196369
0.023809523809523808	9.704229681167639e-05
0.023255813953488372	9.366437914665429e-05
0.022727272727272728	9.047741496366461e-05
0.022222222222222223	8.746663249199906e-05
0.021739130434782608	8.461869714564247e-05
0.02127659574468085	8.192154425788062e-05
0.020833333333333332	7.936423434373418e-05
0.02040816326530612	7.693682746063758e-05
0.02	7.463027381769494e-05
0.0196078431372549	7.243631825630787e-05
0.019230769230769232	7.034741661156683e-05
0.018867924528301886	6.835666228144901e-05
0.018518518518518517	6.645772159291292e-05
0.01818181818181818	6.46447767709832e-05
0.017857142857142856	6.291247549728632e-05
0.017543859649122806	6.125588619494277e-05
0.017241379310344827	5.967045830263821e-05
0.01694915254237288	5.8151986906429035e-05
0.016666666666666666	5.6696581186902804e-05
0.01639344262295082	5.53006362145696e-05
0.016129032258064516	5.396080769013202e-05
0.015873015873015872	5.267398928047908e-05
0.015625	5.143729224743228e-05
0.015384615384615385	5.024802710573512e-05
0.015151515151515152	4.910368708058065e-05
0.014925373134328358	4.8001933164001146e-05
0.014705882352941176	4.6940580594434144e-05
0.014492753623188406	4.5917586605340265e-05
0.014285714285714285	4.4931039307395135e-05
0.014084507042253521	4.397914758493842e-05
0.013888888888888888	4.3060231901398635e-05
0.0136986301369863	4.2172715920628514e-05
0.013513513513513514	4.13151188617389e-05
0.013333333333333334	4.048604851432701e-05
0.013157894736842105	3.9684194849144186e-05
0.012987012987012988	3.890832416639458e-05
0.01282051282051282	3.8157273730135395e-05
0.012658227848101266	3.742994684277606e-05
0.0125	3.672530831854585e-05
0.012345679012345678	3.6042380319102e-05
0.012195121951219513	3.538023851825666e-05
0.012048192771084338	3.473800856617184e-05
0.011904761904761904	3.411486282636343e-05
0.011764705882352941	3.3510017361513034e-05
0.011627906976744186	3.292272914645184e-05
0.011494252873563218	3.235229348878848e-05
0.011363636363636364	3.179804163953342e-05
0.011235955056179775	3.125933857775371e-05
0.011111111111111112	3.073558095479483e-05
0.01098901098901099	3.02261951849545e-05
0.010869565217391304	2.9730635670700957e-05
0.010752688172043012	2.924838315161427e-05
0.010638297872340425	2.8778943167204755e-05
0.010526315789473684	2.8321844624641436e-05
0.010416666666666666	2.787663846321525e-05
0.010309278350515464	2.744289640807645e-05
0.01020408163265306	2.7020209806430925e-05
0.010101010101010102	2.660818853996387e-05
0.01	2.6206460007787805e-05
0.009900990099009901	2.581466817469044e-05
0.00980392156862745	2.543247267989241e-05
0.009708737864077669	2.505954800191916e-05
0.009615384615384616	2.4695582675549764e-05
0.009523809523809525	2.434027855713134e-05
0.009433962264150943	2.3993350134844856e-05
0.009345794392523364	2.36545238807786e-05
0.009259259259259259	2.3323537641912412e-05
0.009174311926605505	2.300014006734134e-05
0.00909090909090909	2.2684090069273158e-05
0.009009009009009009	2.2375156315522665e-05
0.008928571428571428	2.2073116751398144e-05
0.008849557522123894	2.1777758149033304e-05
0.008771929824561403	2.148887568236279e-05
0.008695652173913044	2.1206272526072394e-05
0.008620689655172414	2.092975947697707e-05
0.008547008547008548	2.0659154596391888e-05
0.00847457627118644	2.039428287216443e-05
0.008403361344537815	2.013497589913188e-05
0.008333333333333333	1.9881071576853512e-05
0.008264462809917356	1.9632413823549925e-05
0.00819672131147541	1.9388852305254616e-05
0.008130081300813009	1.915024217925207e-05
0.008064516129032258	1.8916443850939915e-05
0.008	1.868732274331124e-05
0.007936507936507936	1.8462749078307216e-05
0.007874015748031496	1.8242597669340362e-05
0.0078125	1.802674772433511e-05
0.007751937984496124	1.781508265867527e-05
0.007692307692307693	1.7607489917487925e-05
0.007633587786259542	1.740386080673014e-05
0.007575757575757576	1.720409033257921e-05
0.007518796992481203	1.7008077048659042e-05
0.007462686567164179	1.6815722910664813e-05
0.007407407407407408	1.6626933137975584e-05
0.007352941176470588	1.6441616081870223e-05
0.0072992700729927005	1.6259683099985686e-05
0.007246376811594203	1.6081048436678968e-05
0.007194244604316547	1.590562910897475e-05
0.007142857142857143	1.573334479779998e-05
0.0070921985815602835	1.5564117744224593e-05
0.007042253521126761	1.539787265044443e-05
0.006993006993006993	1.523453658525803e-05
0.006944444444444444	1.5074038893803583e-05
0.006896551724137931	1.4916311111336079e-05
0.00684931506849315	1.4761286880837382e-05
0.006802721088435374	1.460890187426402e-05
0.006756756756756757	1.4459093717248617e-05
0.006711409395973154	1.4311801917081344e-05
0.006666666666666667	1.416696779380775e-05
0.006622516556291391	1.4024534414288243e-05
0.006578947368421052	1.3884446529073482e-05
0.006535947712418301	1.3746650511957764e-05
0.006493506493506494	1.3611094302080102e-05
0.0064516129032258064	1.3477727348450081e-05
0.00641025641025641	1.3346500556781897e-05
0.006369426751592357	1.3217366238526592e-05
0.006329113924050633	1.309027806199823e-05
0.006289308176100629	1.29651910054954e-05
0.00625	1.2842061312324656e-05
0.006211180124223602	1.2720846447637393e-05
0.006172839506172839	1.2601505056996325e-05
0.006134969325153374	1.2483996926592123e-05
0.006097560975609756	1.2368282945034773e-05
0.006060606060606061	1.2254325066648271e-05
0.006024096385542169	1.2142086276200746e-05
0.005988023952095809	1.2031530555005654e-05
0.005952380952380952	1.1922622848332923e-05
0.005917159763313609	1.1815329034071988e-05
0.0058823529411764705	1.1709615892591556e-05
0.005847953216374269	1.1605451077743659e-05
0.005813953488372093	1.150280308896219e-05
0.005780346820809248	1.1401641244408533e-05
0.005747126436781609	1.1301935655119181e-05
0.005714285714285714	1.1203657200112479e-05
0.005681818181818182	1.110677750241366e-05
0.005649717514124294	1.1011268905959315e-05
0.0056179775280898875	1.0917104453344285e-05
0.00558659217877095	1.0824257864375716e-05
0.005555555555555556	1.0732703515400696e-05
0.0055248618784530384	1.0642416419375443e-05
0.005494505494505495	1.0553372206645525e-05
0.00546448087431694	1.0465547106408037e-05
0.005434782608695652	1.0378917928827893e-05
0.005405405405405406	1.0293462047781849e-05
0.005376344086021506	1.0209157384204883e-05
0.0053475935828877	1.012598239001484e-05
0.005319148936170213	1.0043916032592318e-05
0.005291005291005291	9.962937779793738e-06
0.005263157894736842	9.883027585476612e-06
0.005235602094240838	9.804165875516916e-06
0.005208333333333333	9.726333534299341e-06
0.0051813471502590676	9.649511891662086e-06
0.005154639175257732	9.573682710278643e-06
0.005128205128205128	9.498828173459772e-06
0.00510204081632653	9.4249308733596e-06
0.005076142131979695	9.351973799570504e-06
0.005050505050505051	9.279940328092034e-06
0.005025125628140704	9.208814210659797e-06
0.005	9.138579564420843e-06
0.004975124378109453	9.06922086194261e-06
0.0049504950495049506	9.00072292154308e-06
0.0049261083743842365	8.933070897930251e-06
0.004901960784313725	8.866250273139621e-06
0.004878048780487805	8.800246847758736e-06
0.0048543689320388345	8.735046732428401e-06
0.004830917874396135	8.670636339610514e-06
0.004807692307692308	8.607002375612943e-06
0.004784688995215311	8.544131832862208e-06
0.004761904761904762	8.48201198241513e-06
0.004739336492890996	8.420630366700982e-06
0.0047169811320754715	8.359974792485965e-06
0.004694835680751174	8.300033324052214e-06
0.004672897196261682	8.240794276583799e-06
0.004651162790697674	8.182246209752527e-06
0.004629629629629629	8.12437792149661e-06
0.004608294930875576	8.067178441985522e-06
0.0045871559633027525	8.010637027764661e-06
0.0045662100456621	7.954743156073679e-06
0.004545454545454545	7.899486519332518e-06
0.004524886877828055	7.844857019789513e-06
0.0045045045045045045	7.790844764326072e-06
0.004484304932735426	7.737440059412664e-06
0.004464285714285714	7.684633406211065e-06
0.0044444444444444444	7.632415495817994e-06
0.004424778761061947	7.580777204645435e-06
0.004405286343612335	7.529709589933148e-06
0.0043859649122807015	7.479203885389014e-06
0.004366812227074236	7.429251496953044e-06
0.004347826086956522	7.379843998680994e-06
0.004329004329004329	7.330973128743762e-06
0.004310344827586207	7.282630785538748e-06
0.004291845493562232	7.234809023909654e-06
0.004273504273504274	7.1875000514711905e-06
0.00425531914893617	7.140696225035389e-06
0.00423728813559322	7.094390047136269e-06
0.004219409282700422	7.048574162649747e-06
0.004201680672268907	7.003241355505805e-06
0.0041841004184100415	6.958384545490022e-06
0.004166666666666667	6.913996785131653e-06
0.004149377593360996	6.870071256675617e-06
0.004132231404958678	6.826601269135728e-06
0.00411522633744856	6.7835802554267265e-06
0.004098360655737705	6.741001769572642e-06
0.004081632653061225	6.698859483989194e-06
0.0040650406504065045	6.657147186837936e-06
0.004048582995951417	6.61585877944999e-06
0.004032258064516129	6.574988273817267e-06
0.004016064257028112	6.534529790149137e-06
0.004	6.4944775544925835e-06
0.00398406374501992	6.4548258964139504e-06
0.003968253968253968	6.415569246740457e-06
0.003952569169960474	6.376702135359697e-06
0.003937007874015748	6.338219189075417e-06
0.00392156862745098	6.3001151295179236e-06
0.00390625	6.262384771107518e-06
0.0038910505836575876	6.225023019069402e-06
0.003875968992248062	6.188024867498581e-06
0.003861003861003861	6.15138539747329e-06
0.0038461538461538464	6.115099775215569e-06
0.0038314176245210726	6.079163250297621e-06
0.003816793893129771	6.04357115389264e-06
0.0038022813688212928	6.008318897068858e-06
0.003787878787878788	5.973401969125556e-06
0.0037735849056603774	5.938815935969885e-06
0.0037593984962406013	5.904556438533325e-06
0.003745318352059925	5.870619191226663e-06
0.0037313432835820895	5.836999980432455e-06
0.0037174721189591076	5.80369466303386e-06
0.003703703703703704	5.770699164978904e-06
0.0036900369003690036	5.738009479879149e-06
0.003676470588235294	5.705621667641833e-06
0.003663003663003663	5.6735318531345734e-06
0.0036496350364963502	5.641736224881721e-06
0.0036363636363636364	5.610231033791519e-06
0.0036231884057971015	5.579012591913221e-06
0.0036101083032490976	5.548077271223366e-06
0.0035971223021582736	5.517421502440421e-06
0.0035842293906810036	5.487041773867008e-06
0.0035714285714285713	5.456934630259029e-06
0.0035587188612099642	5.427096671720908e-06
0.0035460992907801418	5.3975245526263035e-06
0.0035335689045936395	5.368214980563597e-06
0.0035211267605633804	5.3391647153055016e-06
0.0035087719298245615	5.310370567802167e-06
0.0034965034965034965	5.281829399197153e-06
0.003484320557491289	5.253538119865692e-06
0.003472222222222222	5.22549368847463e-06
0.0034602076124567475	5.197693111063522e-06
0.0034482758620689655	5.170133440146303e-06
0.003436426116838488	5.142811773833021e-06
0.003424657534246575	5.115725254971116e-06
0.0034129692832764505	5.088871070305736e-06
0.003401360544217687	5.062246449658616e-06
0.003389830508474576	5.035848665125041e-06
0.0033783783783783786	5.009675030288435e-06
0.003367003367003367	4.983722899452135e-06
0.003355704697986577	4.957989666887923e-06
0.0033444816053511705	4.932472766100867e-06
0.0033333333333333335	4.907169669110116e-06
0.0033222591362126247	4.882077885745192e-06
0.0033112582781456954	4.857194962957442e-06
0.0033003300330033004	4.832518484146248e-06
0.003289473684210526	4.8080460684996395e-06
0.003278688524590164	4.783775370348957e-06
0.0032679738562091504	4.759704078537219e-06
0.003257328990228013	4.735829915800849e-06
0.003246753246753247	4.7121506381644695e-06
0.003236245954692557	4.688664034348394e-06
0.0032258064516129032	4.6653679251885595e-06
0.003215434083601286	4.642260163068573e-06
0.003205128205128205	4.619338631363587e-06
0.003194888178913738	4.5966012438957176e-06
0.0031847133757961785	4.574045944400739e-06
0.0031746031746031746	4.551670706005776e-06
0.0031645569620253164	4.529473530717737e-06
0.0031545741324921135	4.507452448922237e-06
0.0031446540880503146	4.4856055188927505e-06
0.003134796238244514	4.463930826309783e-06
0.003125	4.442426483789787e-06
0.003115264797507788	4.421090630423622e-06
0.003105590062111801	4.3999214313243335e-06
0.0030959752321981426	4.378917077184025e-06
0.0030864197530864196	4.35807578383962e-06
0.003076923076923077	4.337395791847307e-06
0.003067484662576687	4.316875366065464e-06
0.0030581039755351682	4.296512795245879e-06
0.003048780487804878	4.2763063916330614e-06
0.00303951367781155	4.256254490571477e-06
0.0030303030303030303	4.236355450120509e-06
0.0030211480362537764	4.216607650676982e-06
0.0030120481927710845	4.1970094946050786e-06
0.003003003003003003	4.177559405873474e-06
0.0029940119760479044	4.158255829699534e-06
0.0029850746268656717	4.139097232200411e-06
0.002976190476190476	4.120082100050894e-06
0.002967359050445104	4.10120894014785e-06
0.0029585798816568047	4.08247627928113e-06
0.0029498525073746312	4.063882663810767e-06
0.0029411764705882353	4.045426659350357e-06
0.002932551319648094	4.027106850456469e-06
0.0029239766081871343	4.008921840323962e-06
0.0029154518950437317	3.990870250487065e-06
0.0029069767441860465	3.972950720526116e-06
0.002898550724637681	3.95516190777982e-06
0.002890173410404624	3.9375024870629085e-06
0.002881844380403458	3.919971150389096e-06
0.0028735632183908046	3.902566606699199e-06
0.0028653295128939827	3.885287581594333e-06
0.002857142857142857	3.868132817074047e-06
0.002849002849002849	3.851101071279321e-06
0.002840909090909091	3.834191118240297e-06
0.0028328611898017	3.8174017476286684e-06
0.002824858757062147	3.8007317645146012e-06
0.0028169014084507044	3.7841799891281157e-06
0.0028089887640449437	3.767745256624819e-06
0.0028011204481792717	3.751426416855905e-06
0.002793296089385475	3.7352223341423305e-06
0.002785515320334262	3.719131887053078e-06
0.002777777777777778	3.7031539681874216e-06
0.002770083102493075	3.6872874839611154e-06
0.0027624309392265192	3.67153135439642e-06
0.0027548209366391185	3.6558845129158854e-06
0.0027472527472527475	3.6403459061398214e-06
0.0027397260273972603	3.624914493687371e-06
0.00273224043715847	3.6095892479811163e-06
0.0027247956403269754	3.5943691540551494e-06
0.002717391304347826	3.579253209366524e-06
0.0027100271002710027	3.5642404236100402e-06
0.002702702702702703	3.5493298185362735e-06
0.0026954177897574125	3.5345204277727933e-06
0.002688172043010753	3.519811296648512e-06
0.002680965147453083	3.505201482021087e-06
0.00267379679144385	3.4906900521073244e-06
0.0026666666666666666	3.4762760863165273e-06
0.0026595744680851063	3.4619586750867148e-06
0.002652519893899204	3.447736919723679e-06
0.0026455026455026454	3.433609932242794e-06
0.002638522427440633	3.419576835213551e-06
0.002631578947368421	3.4056367616067427e-06
0.0026246719160104987	3.391788854644265e-06
0.002617801047120419	3.378032267651462e-06
0.0026109660574412533	3.36436616391199e-06
0.0026041666666666665	3.350789716525128e-06
0.0025974025974025974	3.3373021082655036e-06
0.0025906735751295338	3.3239025314451764e-06
0.002583979328165375	3.310590187778044e-06
0.002577319587628866	3.2973642882465124e-06
0.002570694087403599	3.2842240529704e-06
0.002564102564102564	3.2711687110780242e-06
0.0025575447570332483	3.258197500579431e-06
0.002551020408163265	3.245309668241729e-06
0.002544529262086514	3.2325044694664818e-06
0.0025380710659898475	3.2197811681691245e-06
0.002531645569620253	3.20713903666037e-06
0.0025252525252525255	3.194577355529553e-06
0.0025188916876574307	3.1820954135298888e-06
0.002512562814070352	3.1696925074656067e-06
0.002506265664160401	3.157367942080924e-06
0.0025	3.1451210299508158e-06
0.0024937655860349127	3.1329510913735687e-06
0.0024875621890547263	3.1208574542650575e-06
0.0024813895781637717	3.1088394540547395e-06
0.0024752475247524753	3.096896433583315e-06
0.0024691358024691358	3.0850277430020346e-06
0.0024630541871921183	3.073232739673616e-06
0.002457002457002457	3.061510788074742e-06
0.0024509803921568627	3.0498612597001185e-06
0.0024449877750611247	3.03828353296805e-06
0.0024390243902439024	3.0267769931275173e-06
0.0024330900243309003	3.0153410321667244e-06
0.0024271844660194173	3.0039750487230803e-06
0.002421307506053269	2.992678447994616e-06
0.0024154589371980675	2.98145064165277e-06
0.0024096385542168677	2.9702910477565597e-06
0.002403846153846154	2.959199090668077e-06
0.002398081534772182	2.9481742009693204e-06
0.0023923444976076554	2.9372158153803007e-06
0.002386634844868735	2.9263233766784293e-06
0.002380952380952381	2.915496333619154e-06
0.0023752969121140144	2.9047341408578166e-06
0.002369668246445498	2.894036258872714e-06
0.002364066193853428	2.883402153889344e-06
0.0023584905660377358	2.872831297805814e-06
0.002352941176470588	2.8623231681193883e-06
0.002347417840375587	2.851877247854153e-06
0.00234192037470726	2.8414930254897924e-06
0.002336448598130841	2.8311699948914326e-06
0.002331002331002331	2.8209076552405666e-06
0.002325581395348837	2.810705510967004e-06
0.002320185614849188	2.8005630716818652e-06
0.0023148148148148147	2.790479852111569e-06
0.0023094688221709007	2.7804553720328223e-06
0.002304147465437788	2.7704891562085772e-06
0.0022988505747126436	2.760580734324949e-06
0.0022935779816513763	2.750729640929072e-06
0.002288329519450801	2.740935415367883e-06
0.00228310502283105	2.7311976017278095e-06
0.002277904328018223	2.721515748775354e-06
0.0022727272727272726	2.711889409898556e-06
0.0022675736961451248	2.7023181430493166e-06
0.0022624434389140274	2.6928015106865702e-06
0.002257336343115124	2.6833390797202916e-06
0.0022522522522522522	2.6739304214563255e-06
0.0022471910112359553	2.6645751115420146e-06
0.002242152466367713	2.655272729912629e-06
0.0022371364653243847	2.646022860738569e-06
0.002232142857142857	2.6368250923733364e-06
0.0022271714922048997	2.6276790173022598e-06
0.0022222222222222222	2.618584232091957e-06
0.0022172949002217295	2.6095403373405317e-06
0.0022123893805309734	2.6005469376284818e-06
0.002207505518763797	2.5916036414703153e-06
0.0022026431718061676	2.5827100612668567e-06
0.002197802197802198	2.5738658132582366e-06
0.0021929824561403508	2.5650705174775507e-06
0.002188183807439825	2.55632379770518e-06
0.002183406113537118	2.5476252814237554e-06
0.002178649237472767	2.5389745997737668e-06
0.002173913043478261	2.530371387509792e-06
0.0021691973969631237	2.5218152829573466e-06
0.0021645021645021645	2.513305927970345e-06
0.0021598272138228943	2.504842967889152e-06
0.0021551724137931034	2.4964260514992256e-06
0.002150537634408602	2.4880548309903384e-06
0.002145922746781116	2.479728961916367e-06
0.0021413276231263384	2.47144810315564e-06
0.002136752136752137	2.463211916871843e-06
0.0021321961620469083	2.4550200684754567e-06
0.002127659574468085	2.446872226585734e-06
0.0021231422505307855	2.438768062993201e-06
0.00211864406779661	2.4307072526226763e-06
0.0021141649048625794	2.4226894734967932e-06
0.002109704641350211	2.4147144067000307e-06
0.002105263157894737	2.406781736343226e-06
0.0021008403361344537	2.3988911495285846e-06
0.0020964360587002098	2.391042336315155e-06
0.0020920502092050207	2.3832349896847818e-06
0.0020876826722338203	2.3754688055085173e-06
0.0020833333333333333	2.3677434825134893e-06
0.002079002079002079	2.360058722250213e-06
0.002074688796680498	2.352414229060353e-06
0.002070393374741201	2.3448097100449074e-06
0.002066115702479339	2.3372448750328285e-06
0.002061855670103093	2.329719436550061e-06
0.00205761316872428	2.3222331097889935e-06
0.002053388090349076	2.314785612578319e-06
0.0020491803278688526	2.3073766653532975e-06
0.002044989775051125	2.3000059911264144e-06
0.0020408163265306124	2.2926733154584244e-06
0.002036659877800407	2.2853783664297844e-06
0.0020325203252032522	2.2781208746124607e-06
0.002028397565922921	2.2709005730421073e-06
0.0020242914979757085	2.2637171971906142e-06
0.00202020202020202	2.256570484939014e-06
0.0020161290322580645	2.24946017655074e-06
0.002012072434607646	2.242386014645243e-06
0.002008032128514056	2.235347744171943e-06
0.002004008016032064	2.228345112384528e-06
0.002	2.221377868815583e-06
0.001996007984031936	2.214445765251548e-06
0.00199203187250996	2.207548555708004e-06
0.0019880715705765406	2.200685996405273e-06
0.001984126984126984	2.1938578457443397e-06
0.0019801980198019802	2.1870638642830754e-06
0.001976284584980237	2.180303814712775e-06
0.0019723865877712033	2.173577461834991e-06
0.001968503937007874	2.166884572538661e-06
0.0019646365422396855	2.160224915777536e-06
0.00196078431372549	2.1535982625478887e-06
0.0019569471624266144	2.147004385866509e-06
0.001953125	2.140443060748977e-06
0.001949317738791423	2.1339140641882147e-06
0.0019455252918287938	2.1274171751333068e-06
0.001941747572815534	2.1209521744685876e-06
0.001937984496124031	2.1145188449929937e-06
0.0019342359767891683	2.1081169713996768e-06
0.0019305019305019305	2.101746340255871e-06
0.0019267822736030828	2.095406739983012e-06
0.0019230769230769232	2.0890979608371064e-06
0.0019193857965451055	2.082819794889346e-06
0.0019157088122605363	2.07657203600696e-06
0.0019120458891013384	2.0703544798343137e-06
0.0019083969465648854	2.0641669237742314e-06
0.0019047619047619048	2.058009166969558e-06
0.0019011406844106464	2.0518810102849446e-06
0.0018975332068311196	2.0457822562888628e-06
0.001893939393939394	2.0397127092358377e-06
0.001890359168241966	2.033672175048896e-06
0.0018867924528301887	2.02766046130224e-06
0.0018832391713747645	2.021677377204121e-06
0.0018796992481203006	2.0157227335799315e-06
0.001876172607879925	2.0097963428554998e-06
0.0018726591760299626	2.003898019040588e-06
0.001869158878504673	1.9980275777125916e-06
0.0018656716417910447	1.9921848360004364e-06
0.00186219739292365	1.9863696125686717e-06
0.0018587360594795538	1.9805817276017517e-06
0.0018552875695732839	1.9748210027885134e-06
0.001851851851851852	1.969087261306834e-06
0.0018484288354898336	1.963380327808478e-06
0.0018450184501845018	1.9577000284041254e-06
0.001841620626151013	1.952046190648576e-06
0.001838235294117647	1.9464186435261333e-06
0.001834862385321101	1.9408172174361646e-06
0.0018315018315018315	1.9352417441788276e-06
0.0018281535648994515	1.929692056940972e-06
0.0018248175182481751	1.9241679902822067e-06
0.0018214936247723133	1.918669380121129e-06
0.0018181818181818182	1.9131960637217233e-06
0.0018148820326678765	1.907747879679913e-06
0.0018115942028985507	1.9023246679102762e-06
0.0018083182640144665	1.8969262696329156e-06
0.0018050541516245488	1.891552527360482e-06
0.0018018018018018018	1.8862032848853505e-06
0.0017985611510791368	1.880878387266947e-06
0.0017953321364452424	1.875577680819223e-06
0.0017921146953405018	1.8703010130982756e-06
0.0017889087656529517	1.86504823289011e-06
0.0017857142857142857	1.859819190198549e-06
0.0017825311942959	1.8546137362332772e-06
0.0017793594306049821	1.8494317233980267e-06
0.0017761989342806395	1.844273005278899e-06
0.0017730496453900709	1.8391374366328198e-06
0.0017699115044247787	1.834024873376129e-06
0.0017667844522968198	1.8289351725733023e-06
0.001763668430335097	1.8238681924257965e-06
0.0017605633802816902	1.818823792261031e-06
0.0017574692442882249	1.8138018325214887e-06
0.0017543859649122807	1.8088021747539449e-06
0.0017513134851138354	1.803824681598815e-06
0.0017482517482517483	1.798869216779631e-06
0.0017452006980802793	1.7939356450926247e-06
0.0017421602787456446	1.7890238323964449e-06
0.0017391304347826088	1.7841336456019763e-06
0.001736111111111111	1.7792649526622828e-06
0.0017331022530329288	1.7744176225626597e-06
0.0017301038062283738	1.7695915253108e-06
0.0017271157167530224	1.764786531927071e-06
0.0017241379310344827	1.7600025144348963e-06
0.0017211703958691911	1.7552393458512531e-06
0.001718213058419244	1.7504969001772658e-06
0.0017152658662092624	1.745775052388915e-06
0.0017123287671232876	1.7410736784278401e-06
0.0017094017094017094	1.7363926551922531e-06
0.0017064846416382253	1.7317318605279461e-06
0.0017035775127768314	1.727091173219402e-06
0.0017006802721088435	1.7224704729810036e-06
0.001697792869269949	1.717869640448339e-06
0.001694915254237288	1.7132885571696023e-06
0.001692047377326565	1.7087271055970905e-06
0.0016891891891891893	1.7041851690787917e-06
0.0016863406408094434	1.699662631850068e-06
0.0016835016835016834	1.6951593790254275e-06
0.0016806722689075631	1.6906752965903878e-06
0.0016778523489932886	1.6862102713934258e-06
0.0016750418760469012	1.6817641911380202e-06
0.0016722408026755853	1.6773369443747735e-06
0.001669449081803005	1.672928420493626e-06
0.0016666666666666668	1.6685385097161511e-06
0.0016638935108153079	1.664167103087933e-06
0.0016611295681063123	1.65981409247103e-06
0.001658374792703151	1.6554793705365168e-06
0.0016556291390728477	1.6511628307571069e-06
0.001652892561983471	1.6468643673998555e-06
0.0016501650165016502	1.6425838755189415e-06
0.0016474464579901153	1.6383212509485245e-06
0.001644736842105263	1.6340763902956777e-06
0.0016420361247947454	1.6298491909334017e-06
0.001639344262295082	1.6256395509937063e-06
0.0016366612111292963	1.6214473693607694e-06
0.0016339869281045752	1.617272545664168e-06
0.0016313213703099511	1.6131149802721815e-06
0.0016286644951140066	1.6089745742851643e-06
0.0016260162601626016	1.6048512295289912e-06
0.0016233766233766235	1.6007448485485682e-06
0.0016207455429497568	1.5966553346014157e-06
0.0016181229773462784	1.5925825916513176e-06
0.0016155088852988692	1.5885265243620358e-06
0.0016129032258064516	1.584487038091093e-06
0.001610305958132045	1.5804640388836184e-06
0.001607717041800643	1.5764574334662604e-06
0.0016051364365971107	1.5724671292411599e-06
0.0016025641025641025	1.5684930342799887e-06
0.0016	1.5645350573180495e-06
0.001597444089456869	1.5605931077484347e-06
0.001594896331738437	1.556667095616251e-06
0.0015923566878980893	1.5527569316128992e-06
0.001589825119236884	1.5488625270704139e-06
0.0015873015873015873	1.5449837939558636e-06
0.001584786053882726	1.5411206448658082e-06
0.0015822784810126582	1.5372729930208108e-06
0.001579778830963665	1.5334407522600097e-06
0.0015772870662460567	1.529623837035742e-06
0.0015748031496062992	1.5258221624082277e-06
0.0015723270440251573	1.5220356440403024e-06
0.0015698587127158557	1.518264198192208e-06
0.001567398119122257	1.5145077417164328e-06
0.001564945226917058	1.5107661920526096e-06
0.0015625	1.5070394672224601e-06
0.0015600624024961	1.503327485824792e-06
0.001557632398753894	1.4996301670305496e-06
0.0015552099533437014	1.495947430577913e-06
0.0015527950310559005	1.4922791967674434e-06
0.0015503875968992248	1.4886253864572839e-06
0.0015479876160990713	1.4849859210584006e-06
0.0015455950540958269	1.4813607225298807e-06
0.0015432098765432098	1.4777497133742703e-06
0.0015408320493066256	1.4741528166329623e-06
0.0015384615384615385	1.47056995588163e-06
0.0015360983102918587	1.467001055225706e-06
0.0015337423312883436	1.4634460392959064e-06
0.0015313935681470138	1.459904833243801e-06
0.0015290519877675841	1.4563773627374233e-06
0.0015267175572519084	1.4528635539569299e-06
0.001524390243902439	1.4493633335902987e-06
0.0015220700152207	1.4458766288290705e-06
0.001519756838905775	1.4424033673641352e-06
0.0015174506828528073	1.4389434773815553e-06
0.0015151515151515152	1.435496887558434e-06
0.0015128593040847202	1.432063527058824e-06
0.0015105740181268882	1.4286433255296737e-06
0.0015082956259426848	1.4252362130968145e-06
0.0015060240963855422	1.4218421203609906e-06
0.0015037593984962407	1.4184609783939217e-06
0.0015015015015015015	1.415092718734409e-06
0.0014992503748125937	1.4117372733844775e-06
0.0014970059880239522	1.4083945748055547e-06
0.0014947683109118087	1.4050645559146897e-06
0.0014925373134328358	1.4017471500808038e-06
0.0014903129657228018	1.3984422911209839e-06
0.001488095238095238	1.3951499132968064e-06
0.0014858841010401188	1.3918699513106999e-06
0.001483679525222552	1.38860234030234e-06
0.0014814814814814814	1.3853470158450838e-06
0.0014792899408284023	1.3821039139424323e-06
0.0014771048744460858	1.378872971024532e-06
0.0014749262536873156	1.3756541239447076e-06
0.0014727540500736377	1.3724473099760286e-06
0.0014705882352941176	1.3692524668079095e-06
0.0014684287812041115	1.3660695325427393e-06
0.001466275659824047	1.362898445692548e-06
0.0014641288433382138	1.3597391451757014e-06
0.0014619883040935672	1.3565915703136277e-06
0.00145985401459854	1.3534556608275763e-06
0.0014577259475218659	1.350331356835407e-06
0.001455604075691412	1.3472185988484095e-06
0.0014534883720930232	1.344117327768152e-06
0.001451378809869376	1.341027484883361e-06
0.0014492753623188406	1.3379490118668312e-06
0.001447178002894356	1.3348818507723608e-06
0.001445086705202312	1.3318259440317203e-06
0.001443001443001443	1.3287812344516464e-06
0.001440922190201729	1.325747665210866e-06
0.0014388489208633094	1.3227251798571457e-06
0.0014367816091954023	1.319713722304373e-06
0.0014347202295552368	1.3167132368296603e-06
0.0014326647564469914	1.3137236680704785e-06
0.001430615164520744	1.3107449610218165e-06
0.0014285714285714286	1.3077770610333673e-06
0.0014265335235378032	1.3048199138067401e-06
0.0014245014245014246	1.3018734653926986e-06
0.001422475106685633	1.2989376621884233e-06
0.0014204545454545455	1.296012450934803e-06
0.0014184397163120568	1.2930977787137448e-06
0.00141643059490085	1.2901935929455166e-06
0.0014144271570014145	1.2872998413861078e-06
0.0014124293785310734	1.284416472124617e-06
0.0014104372355430183	1.281543433580664e-06
0.0014084507042253522	1.2786806745018248e-06
0.0014064697609001407	1.2758281439610896e-06
0.0014044943820224719	1.2729857913543445e-06
0.001402524544179523	1.2701535663978762e-06
0.0014005602240896359	1.2673314191259007e-06
0.0013986013986013986	1.2645192998881119e-06
0.0013966480446927375	1.261717159347254e-06
0.001394700139470014	1.258924948476717e-06
0.001392757660167131	1.2561426185581504e-06
0.0013908205841446453	1.2533701211791037e-06
0.001388888888888889	1.2506074082306832e-06
0.0013869625520110957	1.247854431905233e-06
0.0013850415512465374	1.2451111446940363e-06
0.0013831258644536654	1.2423774993850364e-06
0.0013812154696132596	1.2396534490605796e-06
0.001379310344827586	1.2369389470951774e-06
0.0013774104683195593	1.2342339471532892e-06
0.001375515818431912	1.2315384031871236e-06
0.0013736263736263737	1.2288522694344622e-06
0.0013717421124828531	1.2261755004165e-06
0.0013698630136986301	1.2235080509357063e-06
0.0013679890560875513	1.2208498760737038e-06
0.001366120218579235	1.2182009311891684e-06
0.001364256480218281	1.215561171915746e-06
0.0013623978201634877	1.2129305541599877e-06
0.0013605442176870747	1.2103090340993043e-06
0.001358695652173913	1.2076965681799387e-06
0.0013568521031207597	1.2050931131149545e-06
0.0013550135501355014	1.2024986258822455e-06
0.0013531799729364006	1.1999130637225595e-06
0.0013513513513513514	1.1973363841375425e-06
0.001349527665317139	1.1947685448877962e-06
0.0013477088948787063	1.1922095039909572e-06
0.0013458950201884253	1.1896592197197895e-06
0.0013440860215053765	1.1871176506002951e-06
0.0013422818791946308	1.18458475540984e-06
0.0013404825737265416	1.182060493175299e-06
0.0013386880856760374	1.1795448231712137e-06
0.001336898395721925	1.177037704917969e-06
0.0013351134846461949	1.1745390981799832e-06
0.0013333333333333333	1.1720489629639154e-06
0.0013315579227696406	1.1695672595168884e-06
0.0013297872340425532	1.1670939483247265e-06
0.0013280212483399733	1.164628990110207e-06
0.001326259946949602	1.1621723458313313e-06
0.0013245033112582781	1.1597239766796053e-06
0.0013227513227513227	1.1572838440783382e-06
0.001321003963011889	1.1548519096809557e-06
0.0013192612137203166	1.152428135369326e-06
0.0013175230566534915	1.1500124832521012e-06
0.0013157894736842105	1.1476049156630739e-06
0.001314060446780552	1.145205395159546e-06
0.0013123359580052493	1.1428138845207108e-06
0.001310615989515072	1.1404303467460538e-06
0.0013089005235602095	1.1380547450537603e-06
0.00130718954248366	1.135687042879142e-06
0.0013054830287206266	1.1333272038730734e-06
0.001303780964797914	1.1309751919004438e-06
0.0013020833333333333	1.1286309710386218e-06
0.0013003901170351106	1.126294505575932e-06
0.0012987012987012987	1.1239657600101443e-06
0.0012970168612191958	1.1216446990469788e-06
0.0012953367875647669	1.1193312875986195e-06
0.00129366106080207	1.1170254907822436e-06
0.0012919896640826874	1.1147272739185603e-06
0.0012903225806451613	1.1124366025303647e-06
0.001288659793814433	1.1101534423411024e-06
0.001287001287001287	1.107877759273446e-06
0.0012853470437017994	1.1056095194478832e-06
0.0012836970474967907	1.103348689181319e-06
0.001282051282051282	1.1010952349856853e-06
0.0012804097311139564	1.0988491235665674e-06
0.0012787723785166241	1.0966103218218372e-06
0.001277139208173691	1.0943787968402999e-06
0.0012755102040816326	1.0921545159003536e-06
0.0012738853503184713	1.0899374464686549e-06
0.001272264631043257	1.0877275561988024e-06
0.0012706480304955528	1.0855248129300244e-06
0.0012690355329949238	1.0833291846858829e-06
0.0012674271229404308	1.0811406396729842e-06
0.0012658227848101266	1.0789591462797034e-06
0.0012642225031605564	1.0767846730749162e-06
0.0012626262626262627	1.0746171888067446e-06
0.0012610340479192938	1.0724566624013092e-06
0.0012594458438287153	1.0703030629614949e-06
0.0012578616352201257	1.068156359765725e-06
0.001256281407035176	1.0660165222667455e-06
0.0012547051442910915	1.0638835200904204e-06
0.0012531328320802004	1.0617573230345344e-06
0.0012515644555694619	1.0596379010676088e-06
0.00125	1.0575252243277235e-06
0.0012484394506866417	1.0554192631213512e-06
0.0012468827930174563	1.0533199879222003e-06
0.0012453300124533001	1.0512273693700658e-06
0.0012437810945273632	1.0491413782696921e-06
0.0012422360248447205	1.0470619855896427e-06
0.0012406947890818859	1.0449891624611798e-06
0.0012391573729863693	1.0429228801771535e-06
0.0012376237623762376	1.0408631101908997e-06
0.0012360939431396785	1.0388098241151458e-06
0.0012345679012345679	1.0367629937209266e-06
0.0012330456226880395	1.0347225909365084e-06
0.0012315270935960591	1.0326885878463215e-06
0.0012300123001230013	1.0306609566899015e-06
0.0012285012285012285	1.0286396698608387e-06
0.001226993865030675	1.0266246999057365e-06
0.0012254901960784314	1.0246160195231782e-06
0.0012239902080783353	1.0226136015627001e-06
0.0012224938875305623	1.0206174190237762e-06
0.001221001221001221	1.0186274450548077e-06
0.0012195121951219512	1.0166436529521223e-06
0.001218026796589525	1.014666016158981e-06
0.0012165450121654502	1.0126945082645932e-06
0.001215066828675577	1.0107291030031384e-06
0.0012135922330097086	1.0087697742527964e-06
0.0012121212121212121	1.0068164960347861e-06
0.0012106537530266344	1.0048692425124102e-06
0.0012091898428053204	1.002927987990108e-06
0.0012077294685990338	1.0009927069125158e-06
0.0012062726176115801	9.990633738635358e-07
0.0012048192771084338	9.97139963565409e-07
0.0012033694344163659	9.952224508777999e-07
0.001201923076923077	9.933108107968839e-07
0.0012004801920768306	9.914050184544454e-07
0.001199040767386091	9.895050491169808e-07
0.0011976047904191617	9.876108781848092e-07
0.0011961722488038277	9.857224811911902e-07
0.0011947431302270011	9.838398338014475e-07
0.0011933174224343676	9.81962911812102e-07
0.0011918951132300357	9.800916911500074e-07
0.0011904761904761906	9.782261478714964e-07
0.0011890606420927466	9.763662581615322e-07
0.0011876484560570072	9.74511998332865e-07
0.0011862396204033216	9.72663344825197e-07
0.001184834123222749	9.708202742043534e-07
0.001183431952662722	9.689827631614602e-07
0.001182033096926714	9.67150788512126e-07
0.0011806375442739079	9.65324327195633e-07
0.0011792452830188679	9.635033562741325e-07
0.001177856301531213	9.616878529318479e-07
0.001176470588235294	9.598777944742817e-07
0.0011750881316098707	9.580731583274308e-07
0.0011737089201877935	9.562739220370061e-07
0.0011723329425556857	9.544800632676598e-07
0.00117096018735363	9.526915598022164e-07
0.0011695906432748538	9.509083895409119e-07
0.0011682242990654205	9.491305305006365e-07
0.0011668611435239206	9.473579608141846e-07
0.0011655011655011655	9.455906587295106e-07
0.0011641443538998836	9.438286026089888e-07
0.0011627906976744186	9.420717709286811e-07
0.0011614401858304297	9.403201422776077e-07
0.001160092807424594	9.385736953570253e-07
0.0011587485515643105	9.36832408979711e-07
0.0011574074074074073	9.350962620692488e-07
0.0011560693641618498	9.333652336593246e-07
0.0011547344110854503	9.316393028930253e-07
0.0011534025374855825	9.299184490221424e-07
0.001152073732718894	9.282026514064823e-07
0.0011507479861910242	9.264918895131802e-07
0.0011494252873563218	9.247861429160209e-07
0.001148105625717566	9.230853912947626e-07
0.0011467889908256881	9.213896144344682e-07
0.001145475372279496	9.19698792224839e-07
0.0011441647597254005	9.180129046595552e-07
0.001142857142857143	9.163319318356208e-07
0.001141552511415525	9.146558539527128e-07
0.0011402508551881414	9.129846513125365e-07
0.0011389521640091116	9.113183043181842e-07
0.0011376564277588168	9.096567934734994e-07
0.0011363636363636363	9.080000993824452e-07
0.0011350737797956867	9.063482027484788e-07
0.0011337868480725624	9.047010843739283e-07
0.0011325028312570782	9.030587251593758e-07
0.0011312217194570137	9.01421106103045e-07
0.0011299435028248588	8.997882083001922e-07
0.001128668171557562	8.981600129425027e-07
0.0011273957158962795	8.965365013174917e-07
0.0011261261261261261	8.949176548079089e-07
0.0011248593925759281	8.933034548911481e-07
0.0011235955056179776	8.916938831386603e-07
0.001122334455667789	8.900889212153722e-07
0.0011210762331838565	8.88488550879109e-07
0.0011198208286674132	8.868927539800185e-07
0.0011185682326621924	8.853015124600046e-07
0.0011173184357541898	8.837148083521604e-07
0.0011160714285714285	8.821326237802065e-07
0.0011148272017837235	8.805549409579355e-07
0.0011135857461024498	8.789817421886574e-07
0.0011123470522803114	8.774130098646522e-07
0.0011111111111111111	8.758487264666228e-07
0.0011098779134295228	8.742888745631557e-07
0.0011086474501108647	8.727334368101829e-07
0.0011074197120708748	8.71182395950448e-07
0.0011061946902654867	8.696357348129779e-07
0.0011049723756906078	8.680934363125565e-07
0.0011037527593818985	8.665554834492025e-07
0.0011025358324145535	8.650218593076515e-07
0.0011013215859030838	8.634925470568416e-07
0.0011001100110011	8.619675299494023e-07
0.001098901098901099	8.604467913211474e-07
0.0010976948408342481	8.589303145905723e-07
0.0010964912280701754	8.574180832583531e-07
0.001095290251916758	8.5591008090685e-07
0.0010940919037199124	8.544062911996162e-07
0.001092896174863388	8.529066978809065e-07
0.001091703056768559	8.514112847751926e-07
0.0010905125408942203	8.499200357866807e-07
0.0010893246187363835	8.484329348988325e-07
0.001088139281828074	8.469499661738896e-07
0.0010869565217391304	8.454711137524003e-07
0.0010857763300760044	8.439963618527531e-07
0.0010845986984815619	8.425256947707084e-07
0.0010834236186348862	8.41059096878938e-07
0.0010822510822510823	8.395965526265658e-07
0.001081081081081081	8.381380465387119e-07
0.0010799136069114472	8.366835632160393e-07
0.0010787486515641855	8.352330873343056e-07
0.0010775862068965517	8.337866036439168e-07
0.001076426264800861	8.323440969694827e-07
0.001075268817204301	8.309055522093785e-07
0.0010741138560687433	8.294709543353068e-07
0.001072961373390558	8.280402883918648e-07
0.0010718113612004287	8.266135394961127e-07
0.0010706638115631692	8.251906928371453e-07
0.0010695187165775401	8.237717336756683e-07
0.0010683760683760685	8.22356647343576e-07
0.0010672358591248667	8.209454192435317e-07
0.0010660980810234541	8.195380348485522e-07
0.0010649627263045794	8.181344797015948e-07
0.0010638297872340426	8.167347394151463e-07
0.0010626992561105207	8.153387996708165e-07
0.0010615711252653928	8.139466462189319e-07
0.0010604453870625664	8.125582648781359e-07
0.001059322033898305	8.111736415349877e-07
0.0010582010582010583	8.097927621435676e-07
0.0010570824524312897	8.08415612725082e-07
0.0010559662090813093	8.070421793674734e-07
0.0010548523206751054	8.05672448225032e-07
0.001053740779768177	8.043064055180097e-07
0.0010526315789473684	8.029440375322379e-07
0.0010515247108307045	8.015853306187459e-07
0.0010504201680672268	8.002302711933848e-07
0.001049317943336831	7.988788457364515e-07
0.0010482180293501049	7.97531040792316e-07
0.0010471204188481676	7.961868429690516e-07
0.0010460251046025104	7.948462389380676e-07
0.0010449320794148381	7.935092154337441e-07
0.0010438413361169101	7.921757592530689e-07
0.0010427528675703858	7.908458572552791e-07
0.0010416666666666667	7.895194963615012e-07
0.001040582726326743	7.88196663554398e-07
0.0010395010395010396	7.868773458778143e-07
0.0010384215991692627	7.855615304364273e-07
0.001037344398340249	7.842492043953983e-07
0.0010362694300518134	7.829403549800272e-07
0.0010351966873706005	7.816349694754085e-07
0.001034126163391934	7.803330352260912e-07
0.0010330578512396695	7.790345396357397e-07
0.0010319917440660474	7.777394701667963e-07
0.0010309278350515464	7.764478143401488e-07
0.0010298661174047373	7.751595597347971e-07
0.00102880658436214	7.738746939875242e-07
0.0010277492291880781	7.72593204792568e-07
0.001026694045174538	7.713150799012968e-07
0.0010256410256410256	7.70040307121885e-07
0.0010245901639344263	7.687688743189933e-07
0.0010235414534288639	7.675007694134487e-07
0.0010224948875255625	7.66235980381929e-07
0.0010214504596527069	7.649744952566462e-07
0.0010204081632653062	7.637163021250361e-07
0.0010193679918450561	7.624613891294466e-07
0.0010183299389002036	7.61209744466829e-07
0.001017293997965412	7.599613563884325e-07
0.0010162601626016261	7.587162131994996e-07
0.0010152284263959391	7.57474303258963e-07
0.0010141987829614604	7.562356149791464e-07
0.0010131712259371835	7.550001368254649e-07
0.0010121457489878543	7.537678573161295e-07
0.0010111223458038423	7.525387650218527e-07
0.00101010101010101	7.513128485655554e-07
0.0010090817356205853	7.50090096622076e-07
0.0010080645161290322	7.488704979178833e-07
0.0010070493454179255	7.476540412307878e-07
0.001006036217303823	7.464407153896582e-07
0.0010050251256281408	7.452305092741373e-07
0.001004016064257028	7.44023411814362e-07
0.0010030090270812437	7.428194119906822e-07
0.001002004008016032	7.416184988333854e-07
0.001001001001001001	7.404206614224188e-07
0.001	7.392258888871173e-07
0.000999000999000999	7.380341704059301e-07
0.000998003992015968	7.368454952061503e-07
0.0009970089730807576	7.356598525636473e-07
0.00099601593625498	7.344772318025989e-07
0.0009950248756218905	7.332976222952263e-07
0.0009940357852882703	7.321210134615311e-07
0.0009930486593843098	7.309473947690336e-07
0.000992063492063492	7.297767557325121e-07
0.0009910802775024777	7.286090859137448e-07
0.0009900990099009901	7.274443749212532e-07
0.0009891196834817012	7.262826124100473e-07
0.0009881422924901185	7.25123788081372e-07
0.0009871668311944718	7.239678916824547e-07
0.0009861932938856016	7.228149130062565e-07
0.0009852216748768472	7.216648418912218e-07
0.000984251968503937	7.205176682210333e-07
0.0009832841691248771	7.193733819243652e-07
0.0009823182711198428	7.182319729746402e-07
0.0009813542688910696	7.170934313897864e-07
0.000980392156862745	7.159577472319975e-07
0.0009794319294809011	7.148249106074934e-07
0.0009784735812133072	7.136949116662818e-07
0.0009775171065493646	7.125677406019233e-07
0.0009765625	7.114433876512956e-07
0.000975609756097561	7.103218430943614e-07
0.0009746588693957114	7.092030972539354e-07
0.0009737098344693282	7.080871404954558e-07
0.0009727626459143969	7.069739632267542e-07
0.0009718172983479105	7.058635558978288e-07
0.000970873786407767	7.04755909000619e-07
0.0009699321047526673	7.036510130687798e-07
0.0009689922480620155	7.025488586774601e-07
0.000968054211035818	7.0144943644308e-07
0.0009671179883945841	7.00352737023112e-07
0.000966183574879227	6.9925875111586e-07
0.0009652509652509653	6.981674694602441e-07
0.0009643201542912247	6.970788828355836e-07
0.0009633911368015414	6.959929820613816e-07
0.0009624639076034649	6.949097579971127e-07
0.0009615384615384616	6.938292015420103e-07
0.0009606147934678194	6.927513036348566e-07
0.0009596928982725527	6.91676055253772e-07
0.0009587727708533077	6.906034474160081e-07
0.0009578544061302681	6.895334711777405e-07
0.0009569377990430622	6.884661176338634e-07
0.0009560229445506692	6.874013779177853e-07
0.0009551098376313276	6.863392432012257e-07
0.0009541984732824427	6.852797046940144e-07
0.0009532888465204957	6.842227536438897e-07
0.0009523809523809524	6.831683813363006e-07
0.0009514747859181732	6.821165790942077e-07
0.0009505703422053232	6.81067338277887e-07
0.000949667616334283	6.800206502847346e-07
0.0009487666034155598	6.789765065490716e-07
0.0009478672985781991	6.779348985419521e-07
0.000946969696969697	6.768958177709701e-07
0.000946073793755913	6.758592557800697e-07
0.000945179584120983	6.748252041493548e-07
0.0009442870632672333	6.737936544949016e-07
0.0009433962264150943	6.727645984685705e-07
0.000942507068803016	6.717380277578204e-07
0.0009416195856873823	6.707139340855236e-07
0.0009407337723424271	6.696923092097822e-07
0.0009398496240601503	6.686731449237453e-07
0.0009389671361502347	6.67656433055427e-07
0.0009380863039399625	6.666421654675271e-07
0.0009372071227741331	6.656303340572505e-07
0.0009363295880149813	6.646209307561295e-07
0.0009354536950420954	6.636139475298465e-07
0.0009345794392523365	6.626093763780582e-07
0.0009337068160597573	6.616072093342197e-07
0.0009328358208955224	6.606074384654117e-07
0.0009319664492078285	6.596100558721671e-07
0.000931098696461825	6.586150536882983e-07
0.0009302325581395349	6.576224240807282e-07
0.0009293680297397769	6.566321592493182e-07
0.0009285051067780873	6.556442514267013e-07
0.0009276437847866419	6.54658692878114e-07
0.0009267840593141798	6.536754759012281e-07
0.000925925925925926	6.526945928259869e-07
0.0009250693802035153	6.517160360144396e-07
0.0009242144177449168	6.507397978605772e-07
0.0009233610341643582	6.497658707901708e-07
0.0009225092250922509	6.487942472606086e-07
0.0009216589861751152	6.47824919760736e-07
0.0009208103130755065	6.468578808106955e-07
0.0009199632014719411	6.458931229617681e-07
0.0009191176470588235	6.449306387962141e-07
0.0009182736455463728	6.439704209271181e-07
0.0009174311926605505	6.430124619982312e-07
9.999999999999999e-26	1.54603595933673e-50
9.357622968840173e-39	1.54603595933673e-50
8.756510762696519e-52	1.54603595933673e-50

